Active Galactic Nuclei signatures in Red Geyser galaxies from Gemini GMOS-IFU observations

Red Geysers are quiescent galaxies with galactic scale ionised outflows, likely due to low-luminosity Active Galactic Nuclei (AGN). We used Gemini GMOS-IFU observations of the inner $\sim 1.0-3.0$ kpc of nine Red Geysers selected from the MaNGA survey to study the gas ionisation and kinematics. The emission-line ratios suggest the presence of Seyfert/LINER (Low Ionisation Nuclear Emission Region) nuclei in all sources. Two galaxies show H$\alpha$ equivalent width (H$\alpha$ EW) larger than 3 \AA (indicative of AGN ionisation) within an aperture 2.5 arcsec of diameter ($1.3-3.7$ kpc at the distance of galaxies) for MaNGA data, while with the higher resolution GMOS data, four galaxies present H$\alpha$ EW$>3$ \AA within an aperture equal to the angular resolution ($0.3-0.9$ kpc). For two objects with GMOS-IFU data, the H$\alpha$ EW is lower than 3 \AA but larger than 1.5 \AA, most probably due to a faint AGN. The spatially resolved electron density maps show values between $100-3000$ cm$^{-3}$ and are consistent with those determined in other studies. The large (MaNGA) and the nuclear scale (GMOS-IFU) gas velocity fields are misaligned, with a kinematic position angle difference between 12$^{\circ}$ and 60$^{\circ}$. The [NII]$\lambda$6583 emission-line profiles are asymmetrical, with blue wings on the redshifted side of the velocity field and red wings on the blueshifted side. Our results support previous indications that the gas in Red Geysers is ionised by an AGN, at least in their central region, with the presence of outflows, likely originating in a precessing accretion disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
